Modelling the AM CVn and Double Detonation Supernova Progenitor Binary System CD-30$^{\circ}$11223

We present a detailed modelling study of CD-30$^{\circ}$11223 (CD-30), a hot subdwarf (sdB)-white dwarf (WD) binary identified as a double detonation supernova progenitor, using the open-source stellar evolution software MESA. We focus on implementing binary evolution models carefully tuned to match the observed characteristics of the system including $\log g$ and $T_{\rm eff}$. For the first time, we account for the structure of the hydrogen envelope throughout the modelling, and find that the inclusion of element diffusion is important for matching the observed radius and temperature. We investigate the two sdB mass solutions (0.47 and 0.54 $M_{\odot}$) previously proposed for this system, strongly favouring the 0.47 $M_{\odot}$ solution. The WD cooling age is compared against the sdB age using our models, which suggest an sdB likely older than the WD, contrary to the standard assumption for compact sdB-WD binaries. Subsequently, we propose a possible alternate formation channel for CD-30. We also perform binary evolution modelling of the system to study various aspects such as mass transfer, orbital period evolution and luminosity evolution. Our models confirm CD-30 as a double detonation supernova progenitor, expected to explode $\approx55$ Myr from now. The WD accretes a $\approx0.17$ $M_{\odot}$ thick helium shell that causes a detonation, leaving a 0.30 $M_{\odot}$ sdB ejected at $\approx$750 km/s. The final 15 Myr of the system are characterised by helium accretion which dominates the system luminosity, possibly resembling an AM CVn-type system.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
